Exponential Quantum Communication Advantage in Distributed Inference and Learning

Training and inference with large machine learning models that far exceed the memory capacity of individual devices necessitates the design of distributed architectures, forcing one to contend with communication constraints. We present a framework for distributed computation over a quantum network in which data is encoded into specialized quantum states. We prove that for models within this framework, inference and training using gradient descent can be performed with exponentially less communication compared to their classical analogs, and with relatively modest overhead relative to standard gradient-based methods. We show that certain graph neural networks are particularly amenable to implementation within this framework, and moreover present empirical evidence that they perform well on standard benchmarks. To our knowledge, this is the first example of exponential quantum advantage for a generic class of machine learning problems that hold regardless of the data encoding cost. Moreover, we show that models in this class can encode highly nonlinear features of their inputs, and their expressivity increases exponentially with model depth. We also delineate the space of models for which exponential communication advantages hold by showing that they cannot hold for linear classification. Our results can be combined with natural privacy advantages in the communicated quantum states that limit the amount of information that can be extracted from them about the data and model parameters. Taken as a whole, these findings form a promising foundation for distributed machine learning over quantum networks.

==> figures/dist_circuit_large.tikz <==
%! \usetikzlibrary{decorations.pathreplacing,decorations.pathmorphing}
\providecommand{\K}[1]{\left|#1\right\rangle}
\begin{tikzpicture}[scale=1,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (340.000000, 97.500000);
% Drawing wires
% Line 2: a1 a2 a3 W \mathrm{Alice:}\K{x}< style=very_thick
\draw[color=black,very thick,rounded corners=4.000000pt] (0.000000,90.000000) -- (6.000000,90.000000) -- (13.500000,60.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (13.500000,60.000000) -- (21.000000,30.000000) -- (85.000000,30.000000) -- (92.500000,60.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (92.500000,60.000000) -- (100.000000,90.000000) -- (164.000000,90.000000) -- (171.500000,60.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (171.500000,60.000000) -- (179.000000,30.000000) -- (243.000000,30.000000) -- (250.500000,60.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (250.500000,60.000000) -- (258.000000,90.000000) -- (328.000000,90.000000);
\draw[color=black,very thick] (328.000000,89.500000) -- (340.000000,89.500000);
\draw[color=black,very thick] (328.000000,90.500000) -- (340.000000,90.500000);
%   Deferring wire label at (0.000000,90.000000)
% Line 2: a1 a2 a3 W \mathrm{Alice:}\K{x}< style=very_thick
\draw[color=black,very thick,rounded corners=4.000000pt] (0.000000,75.000000) -- (6.000000,75.000000) -- (13.500000,45.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (13.500000,45.000000) -- (21.000000,15.000000) -- (85.000000,15.000000) -- (92.500000,45.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (92.500000,45.000000) -- (100.000000,75.000000) -- (164.000000,75.000000) -- (171.500000,45.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (171.500000,45.000000) -- (179.000000,15.000000) -- (243.000000,15.000000) -- (250.500000,45.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (250.500000,45.000000) -- (258.000000,75.000000) -- (340.000000,75.000000);
%   Deferring wire label at (0.000000,75.000000)
% Line 2: a1 a2 a3 W \mathrm{Alice:}\K{x}< style=very_thick
\draw[color=black,very thick,rounded corners=4.000000pt] (0.000000,60.000000) -- (6.000000,60.000000) -- (13.500000,30.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (13.500000,30.000000) -- (21.000000,0.000000) -- (85.000000,0.000000) -- (92.500000,30.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (92.500000,30.000000) -- (100.000000,60.000000) -- (164.000000,60.000000) -- (171.500000,30.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (171.500000,30.000000) -- (179.000000,0.000000) -- (243.000000,0.000000) -- (250.500000,30.000000);
\draw[color=black,very thick,rounded corners=4.000000pt] (250.500000,30.000000) -- (258.000000,60.000000) -- (340.000000,60.000000);
\filldraw[color=white,fill=white] (0.000000,56.250000) rectangle (-4.000000,93.750000);
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (0.000000,56.250000) -- (0.000000,93.750000);
\draw[color=black] (-4.000000,75.000000) node[left] {$\begin{array}{c}
\mathrm{Alice:}\\
\K{\psi(x)} \\
{\color{white}.}
\end{array}$};
% Line 3: x0 W style=dashed,very_thick # Dividing line
\draw[color=black,dashed,very thick] (0.000000,45.000000) -- (6.000000,45.000000);
\draw[color=black,dashed,very thick] (6.000000,45.000000) -- (13.500000,45.000000);
\draw[color=black,dashed,very thick] (13.500000,45.000000) -- (21.000000,45.000000);
\draw[color=black,dashed,very thick] (21.000000,45.000000) -- (85.000000,45.000000);
\draw[color=black,dashed,very thick] (85.000000,45.000000) -- (92.500000,45.000000);
\draw[color=black,dashed,very thick] (92.500000,45.000000) -- (100.000000,45.000000);
\draw[color=black,dashed,very thick] (100.000000,45.000000) -- (164.000000,45.000000);
\draw[color=black,dashed,very thick] (164.000000,45.000000) -- (171.500000,45.000000);
\draw[color=black,dashed,very thick] (171.500000,45.000000) -- (179.000000,45.000000);
\draw[color=black,dashed,very thick] (179.000000,45.000000) -- (243.000000,45.000000);
\draw[color=black,dashed,very thick] (243.000000,45.000000) -- (250.500000,45.000000);
\draw[color=black,dashed,very thick] (250.500000,45.000000) -- (258.000000,45.000000);
\draw[color=black,dashed,very thick] (258.000000,45.000000) -- (340.000000,45.000000);
% Line 4: b1 b2 b3 W \mathrm{Bob:}{\color{white}\K{x}x}  type=o # Empty wire used for positioning
%   Deferring wire label at (0.000000,30.000000)
% Line 4: b1 b2 b3 W \mathrm{Bob:}{\color{white}\K{x}x}  type=o # Empty wire used for positioning
%   Deferring wire label at (0.000000,15.000000)
% Line 4: b1 b2 b3 W \mathrm{Bob:}{\color{white}\K{x}x}  type=o # Empty wire used for positioning
\draw[color=black] (0.000000,15.000000) node[left] {$\mathrm{Bob:} \quad$};
% Done with wires; drawing gates
% Line 8: b1 b2 b3 x0 a1 a2 a3 PERMUTE
% Line 9: a1 a2 a3 G $B_1(\theta^{B_1})$ width=40 style=very_thick
\draw[very thick] (53.000000,30.000000) -- (53.000000,0.000000);
\begin{scope}[very thick]
\begin{scope}
\draw[fill=white] (53.000000, 15.000000) +(-45.000000:28.284271pt and 29.698485pt) -- +(45.000000:28.284271pt and 29.698485pt) -- +(135.000000:28.284271pt and 29.698485pt) -- +(225.000000:28.284271pt and 29.698485pt) -- cycle;
\clip (53.000000, 15.000000) +(-45.000000:28.284271pt and 29.698485pt) -- +(45.000000:28.284271pt and 29.698485pt) -- +(135.000000:28.284271pt and 29.698485pt) -- +(225.000000:28.284271pt and 29.698485pt) -- cycle;
\draw (53.000000, 15.000000) node { $B_1(\theta_1^{B})$};
\end{scope}
\end{scope}
% Line 10: a1 a2 a3 x0 b1 b2 b3 PERMUTE
% Line 11: a1 a2 a3 G $A_1(\theta^{A_1})$ width=40 style=very_thick
\draw[very thick] (132.000000,90.000000) -- (132.000000,60.000000);
\begin{scope}[very thick]
\begin{scope}
\draw[fill=white] (132.000000, 75.000000) +(-45.000000:28.284271pt and 29.698485pt) -- +(45.000000:28.284271pt and 29.698485pt) -- +(135.000000:28.284271pt and 29.698485pt) -- +(225.000000:28.284271pt and 29.698485pt) -- cycle;
\clip (132.000000, 75.000000) +(-45.000000:28.284271pt and 29.698485pt) -- +(45.000000:28.284271pt and 29.698485pt) -- +(135.000000:28.284271pt and 29.698485pt) -- +(225.000000:28.284271pt and 29.698485pt) -- cycle;
\draw (132.000000, 75.000000) node {$A_1(\theta_1^{A})$};
\end{scope}
\end{scope}
% Line 12: b1 b2 b3 x0 a1 a2 a3 PERMUTE
% Line 13: a1 a2 a3 G $B_2(\theta^{B_2})$ width=40 style=very_thick
\draw[very thick] (211.000000,30.000000) -- (211.000000,0.000000);
\begin{scope}[very thick]
\begin{scope}
\draw[fill=white] (211.000000, 15.000000) +(-45.000000:28.284271pt and 29.698485pt) -- +(45.000000:28.284271pt and 29.698485pt) -- +(135.000000:28.284271pt and 29.698485pt) -- +(225.000000:28.284271pt and 29.698485pt) -- cycle;
\clip (211.000000, 15.000000) +(-45.000000:28.284271pt and 29.698485pt) -- +(45.000000:28.284271pt and 29.698485pt) -- +(135.000000:28.284271pt and 29.698485pt) -- +(225.000000:28.284271pt and 29.698485pt) -- cycle;
\draw (211.000000, 15.000000) node {$B_2(\theta_2^{B})$};
\end{scope}
\end{scope}
% Line 14: a1 a2 a3 x0 b1 b2 b3 PERMUTE
% Line 15: a1 a2 a3 G $A_2(\theta^{A_2})$ width=40 style=very_thick
\draw[very thick] (290.000000,90.000000) -- (290.000000,60.000000);
\begin{scope}[very thick]
\begin{scope}
\draw[fill=white] (290.000000, 75.000000) +(-45.000000:28.284271pt and 29.698485pt) -- +(45.000000:28.284271pt and 29.698485pt) -- +(135.000000:28.284271pt and 29.698485pt) -- +(225.000000:28.284271pt and 29.698485pt) -- cycle;
\clip (290.000000, 75.000000) +(-45.000000:28.284271pt and 29.698485pt) -- +(45.000000:28.284271pt and 29.698485pt) -- +(135.000000:28.284271pt and 29.698485pt) -- +(225.000000:28.284271pt and 29.698485pt) -- cycle;
\draw (290.000000, 75.000000) node {$A_2(\theta_2^{A})$};
\end{scope}
\end{scope}
% Line 18: a1 M
\draw[fill=white] (322.000000, 84.000000) rectangle (334.000000, 96.000000);
\draw[very thin] (328.000000, 90.600000) arc (90:150:6.000000pt);
\draw[very thin] (328.000000, 90.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (328.000000, 84.600000) -- +(80:10.392305pt);
% Done with gates; drawing ending labels
% Done with ending labels; drawing cut lines and comments
% Done with comments
\end{tikzpicture}

